Hydrostatic mass bias for galaxy groups and clusters in the FLAMINGO simulations

The masses of galaxy clusters are commonly measured from X-ray observations under the assumption of hydrostatic equilibrium (HSE). This technique is known to underestimate the true mass systematically. The fiducial FLAMINGO cosmological hydrodynamical simulation predicts the median hydrostatic mass bias to increase from $b_\text{HSE} \equiv (M_\text{HSE,500c}-M_\text{500c})/M_\text{500c} \approx -0.1$ to -0.2 when the true mass increases from group to cluster mass scales. However, the bias is nearly independent of the hydrostatic mass. The scatter at fixed true mass is minimum for $M_\text{500c}\sim 10^{14}~\text{M}_\odot$, where $\sigma(b_\text{HSE})\approx 0.1$, but increases rapidly towards lower and higher masses. At a fixed true mass, the hydrostatic masses increase (decrease) with redshift on group (cluster) scales, and the scatter increases. The bias is insensitive to the choice of analytic functions assumed to represent the density and temperature profiles, but it is sensitive to the goodness of fit, with poorer fits corresponding to a stronger median bias and a larger scatter. The bias is also sensitive to the strength of stellar and AGN feedback. Models predicting lower gas fractions yield more (less) biased masses for groups (clusters). The scatter in the bias at fixed true mass is due to differences in the pressure gradients rather than in the temperature at $R_\text{500c}$. The total kinetic energies within $r_\text{500c}$ in low- and high-mass clusters are sub- and super-virial, respectively, though all become sub-virial when external pressure is accounted for. Analyses of the terms in the virial and Euler equations suggest that non-thermal motions, including rotation, account for most of the hydrostatic mass bias. However, we find that the mass bias estimated from X-ray luminosity weighted profiles strongly overestimates the deviations from hydrostatic equilibrium.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
